Dust inflated accretion disc as the origin of the Broad Line Region in Active Galactic Nuclei

The Broad Line Region (BLR) in AGN is composed of dense gas ($\sim 10^{11}$ cm$^{-3}$) on sub-pc scale, which absorbs about 30 per cent of the ionising continuum. The outer size of the BLR is likely set by dust sublimation, and its density by the incident radiation pressure compression (RPC). But, what is the origin of this gas, and what sets its covering factor (CF)? Czerny & Hryniewicz (2011) suggested that the BLR is a failed dusty wind from the outer accretion disc. We explore the expected dust properties, and the implied BLR structure. We find that graphite grains sublimate only at $T\simeq 2000$ K at the predicted density of $\sim 10^{11}$ cm$^{-3}$, and therefore large graphite grains ($\ge 0.3$ $\mu$m) survive down to the observed size of the BLR, $R_{\rm BLR}$. The dust opacity in the accretion disc atmosphere is $\sim 50$ times larger than previously assumed, and leads to an inflated torus-like structure, with a predicted peak height at $R_{\rm BLR}$. The illuminated surface of this torus-like structure is a natural place for the BLR. The BLR CF is mostly set by the gas metallicity, the radiative accretion efficiency, a dynamic configuration, and ablation by the incident optical-UV continuum. This model predicts that the BLR should extend inwards of $R_{\rm BLR}$ to the disc radius where the surface temperature is $\simeq 2000$ K, which occurs at $R_{\rm in}\simeq 0.18 R_{\rm BLR}$. The value of $R_{\rm in}$ can be tested by reverberation mapping of the higher ionisation lines, predicted by RPC to peak well inside $R_{\rm BLR}$. The dust inflated disc scenario can also be tested based on the predicted response of $R_{\rm BLR}$ and the CF to changes in the AGN luminosity and accretion rate.

==> TableA2.txt <==
(1) (2) (3) (4) (5) (6) (7)
1.00 3.583E-02 1.788E-02 1.795E-02 1.584E-02 7.789E-03 8.049E-03
1.05 4.522E-02 2.255E-02 2.268E-02 1.982E-02 9.762E-03 1.006E-02
1.10 5.707E-02 2.843E-02 2.865E-02 2.483E-02 1.224E-02 1.258E-02
1.15 7.212E-02 3.595E-02 3.619E-02 3.112E-02 1.537E-02 1.576E-02
1.20 9.113E-02 4.546E-02 4.570E-02 3.904E-02 1.930E-02 1.975E-02
1.25 1.153E-01 5.771E-02 5.764E-02 4.902E-02 2.425E-02 2.477E-02
1.30 1.459E-01 7.326E-02 7.271E-02 6.158E-02 3.050E-02 3.109E-02
1.35 1.846E-01 9.303E-02 9.160E-02 7.740E-02 3.837E-02 3.904E-02
1.40 2.335E-01 1.181E-01 1.154E-01 9.736E-02 4.832E-02 4.905E-02
1.45 2.950E-01 1.501E-01 1.449E-01 1.225E-01 6.088E-02 6.165E-02
1.50 3.728E-01 1.908E-01 1.820E-01 1.543E-01 7.677E-02 7.752E-02
1.55 4.691E-01 2.430E-01 2.262E-01 1.943E-01 9.687E-02 9.746E-02
1.60 5.904E-01 3.095E-01 2.811E-01 2.449E-01 1.223E-01 1.225E-01
1.65 7.350E-01 3.940E-01 3.411E-01 3.086E-01 1.546E-01 1.538E-01
1.70 9.155E-01 5.017E-01 4.139E-01 3.888E-01 1.955E-01 1.927E-01
1.75 1.125E+00 6.379E-01 4.870E-01 4.895E-01 2.474E-01 2.404E-01
1.80 1.384E+00 8.111E-01 5.729E-01 6.156E-01 3.133E-01 2.981E-01
1.85 1.668E+00 1.020E+00 6.480E-01 7.726E-01 3.968E-01 3.661E-01
1.90 2.016E+00 1.283E+00 7.330E-01 9.669E-01 5.027E-01 4.434E-01
1.95 2.384E+00 1.586E+00 7.979E-01 1.205E+00 6.365E-01 5.274E-01
2.00 2.830E+00 1.961E+00 8.687E-01 1.495E+00 8.047E-01 6.138E-01
2.05 3.276E+00 2.360E+00 9.152E-01 1.840E+00 1.015E+00 6.979E-01
2.10 3.805E+00 2.839E+00 9.642E-01 2.247E+00 1.274E+00 7.757E-01
2.15 4.328E+00 3.328E+00 9.977E-01 2.715E+00 1.588E+00 8.459E-01
2.20 4.936E+00 3.902E+00 1.032E+00 3.243E+00 1.959E+00 9.099E-01
2.25 5.545E+00 4.473E+00 1.070E+00 3.818E+00 2.372E+00 9.714E-01
2.30 6.239E+00 5.127E+00 1.109E+00 4.413E+00 2.789E+00 1.035E+00
2.35 6.895E+00 5.715E+00 1.177E+00 4.983E+00 3.136E+00 1.107E+00
2.40 7.624E+00 6.370E+00 1.250E+00 5.474E+00 3.327E+00 1.191E+00
2.45 8.049E+00 6.665E+00 1.380E+00 5.842E+00 3.323E+00 1.294E+00
2.50 8.502E+00 6.972E+00 1.526E+00 6.085E+00 3.161E+00 1.420E+00
2.55 8.538E+00 6.773E+00 1.761E+00 6.237E+00 2.924E+00 1.577E+00
2.60 8.618E+00 6.580E+00 2.035E+00 6.355E+00 2.685E+00 1.770E+00
2.65 8.383E+00 5.938E+00 2.444E+00 6.496E+00 2.482E+00 2.009E+00
2.70 8.297E+00 5.359E+00 2.937E+00 6.708E+00 2.333E+00 2.304E+00
2.75 8.933E+00 5.321E+00 3.613E+00 7.025E+00 2.237E+00 2.668E+00
2.80 9.732E+00 5.283E+00 4.450E+00 7.479E+00 2.192E+00 3.119E+00
2.85 1.018E+01 4.606E+00 5.576E+00 8.098E+00 2.194E+00 3.677E+00
2.90 1.101E+01 4.018E+00 6.996E+00 8.915E+00 2.242E+00 4.370E+00
2.95 1.257E+01 3.741E+00 8.839E+00 9.969E+00 2.335E+00 5.232E+00
3.00 1.466E+01 3.490E+00 1.118E+01 1.131E+01 2.476E+00 6.306E+00
3.05 1.777E+01 3.652E+00 1.414E+01 1.300E+01 2.671E+00 7.646E+00
3.10 2.171E+01 3.838E+00 1.789E+01 1.511E+01 2.928E+00 9.320E+00
3.15 2.674E+01 4.325E+00 2.245E+01 1.774E+01 3.258E+00 1.141E+01
3.20 3.305E+01 4.905E+00 2.818E+01 2.100E+01 3.676E+00 1.402E+01
3.25 4.046E+01 5.693E+00 3.482E+01 2.504E+01 4.202E+00 1.726E+01
3.30 4.967E+01 6.657E+00 4.307E+01 2.999E+01 4.861E+00 2.128E+01
3.35 6.040E+01 8.312E+00 5.215E+01 3.605E+01 5.684E+00 2.622E+01
3.40 7.360E+01 1.040E+01 6.329E+01 4.341E+01 6.709E+00 3.226E+01
3.45 8.756E+01 1.273E+01 7.493E+01 5.228E+01 7.983E+00 3.957E+01
3.50 1.045E+02 1.561E+01 8.901E+01 6.289E+01 9.564E+00 4.832E+01
3.55 1.222E+02 1.907E+01 1.033E+02 7.545E+01 1.152E+01 5.865E+01
3.60 1.436E+02 2.335E+01 1.204E+02 9.018E+01 1.393E+01 7.070E+01
3.65 1.652E+02 2.809E+01 1.373E+02 1.073E+02 1.688E+01 8.459E+01
3.70 1.912E+02 3.390E+01 1.575E+02 1.270E+02 2.048E+01 1.004E+02
3.75 2.182E+02 4.028E+01 1.781E+02 1.494E+02 2.484E+01 1.182E+02
3.80 2.506E+02 4.809E+01 2.028E+02 1.748E+02 3.008E+01 1.379E+02
3.85 2.823E+02 5.661E+01 2.260E+02 2.034E+02 3.635E+01 1.596E+02
3.90 3.206E+02 6.712E+01 2.538E+02 2.353E+02 4.380E+01 1.829E+02
3.95 3.568E+02 7.841E+01 2.787E+02 2.703E+02 5.262E+01 2.070E+02
4.00 4.009E+02 9.295E+01 3.083E+02 3.085E+02 6.306E+01 2.309E+02
4.05 4.418E+02 1.102E+02 3.319E+02 3.493E+02 7.542E+01 2.532E+02
4.10 4.918E+02 1.333E+02 3.590E+02 3.926E+02 9.009E+01 2.733E+02
4.15 5.324E+02 1.568E+02 3.760E+02 4.382E+02 1.075E+02 2.911E+02
4.20 5.828E+02 1.885E+02 3.947E+02 4.866E+02 1.283E+02 3.078E+02
4.25 6.383E+02 2.180E+02 4.207E+02 5.382E+02 1.527E+02 3.245E+02
4.30 7.067E+02 2.566E+02 4.506E+02 5.931E+02 1.812E+02 3.425E+02
4.35 7.713E+02 2.894E+02 4.824E+02 6.504E+02 2.136E+02 3.620E+02
4.40 8.486E+02 3.300E+02 5.191E+02 7.073E+02 2.488E+02 3.821E+02
4.45 9.014E+02 3.613E+02 5.406E+02 7.586E+02 2.847E+02 4.003E+02
4.50 9.622E+02 3.980E+02 5.647E+02 7.975E+02 3.179E+02 4.129E+02
4.55 1.009E+03 4.180E+02 5.919E+02 8.175E+02 3.444E+02 4.165E+02
4.60 1.062E+03 4.402E+02 6.221E+02 8.157E+02 3.612E+02 4.092E+02
4.65 1.054E+03 4.401E+02 6.144E+02 7.936E+02 3.674E+02 3.915E+02
4.70 1.047E+03 4.403E+02 6.072E+02 7.572E+02 3.643E+02 3.670E+02
